Executable Operational Semantics of Solidity

Bitcoin has attracted everyone's attention and interest recently. Ethereum (ETH), a second generation cryptocurrency, extends Bitcoin's design by offering a Turing-complete programming language called Solidity to develop smart contracts. Smart contracts allow creditable execution of contracts on EVM (Ethereum Virtual Machine) without third parties. Developing correct smart contracts is challenging due to its decentralized computation nature. Buggy smart contracts may lead to huge financial loss. Furthermore, smart contracts are very hard, if not impossible, to patch once they are deployed. Thus, there is a recent surge of interest on analyzing/verifying smart contracts. While existing work focuses on EVM opcode, we argue that it is equally important to understand and define the semantics of Solidity since programmers program and reason about smart contracts at the level of source code. In this work, we develop the structural operational semantics for Solidity, which allows us to identify multiple design issues which underlines many problematic smart contracts. Furthermore, our semantics is executable in the K framework, which allows us to verify/falsify contracts automatically.

==> Examples/Solidity_Grammar.txt <==
SourceUnit = (PragmaDirective | ImportDirective | ContractDefinition)*

// Pragma actually parses anything up to the trailing ';' to be fully forward-compatible.
PragmaDirective = 'pragma' Identifier ([^;]+) ';'

ImportDirective = 'import' StringLiteral ('as' Identifier)? ';'
        | 'import' ('*' | Identifier) ('as' Identifier)? 'from' StringLiteral ';'
        | 'import' '{' Identifier ('as' Identifier)? ( ',' Identifier ('as' Identifier)? )* '}' 'from' StringLiteral ';'

ContractDefinition = ( 'contract' | 'library' | 'interface' ) Identifier
                     ( 'is' InheritanceSpecifier (',' InheritanceSpecifier )* )?
                     '{' ContractPart* '}'

ContractPart = StateVariableDeclaration | UsingForDeclaration
             | StructDefinition | ModifierDefinition | FunctionDefinition | EventDefinition | EnumDefinition

InheritanceSpecifier = UserDefinedTypeName ( '(' Expression ( ',' Expression )* ')' )?

StateVariableDeclaration = TypeName ( 'public' | 'internal' | 'private' | 'constant' )? Identifier ('=' Expression)? ';'
UsingForDeclaration = 'using' Identifier 'for' ('*' | TypeName) ';'
StructDefinition = 'struct' Identifier '{'
                     ( VariableDeclaration ';' (VariableDeclaration ';')* )? '}'

ModifierDefinition = 'modifier' Identifier ParameterList? Block
ModifierInvocation = Identifier ( '(' ExpressionList? ')' )?

FunctionDefinition = 'function' Identifier? ParameterList
                     ( ModifierInvocation | StateMutability | 'external' | 'public' | 'internal' | 'private' )*
                     ( 'returns' ParameterList )? ( ';' | Block )
EventDefinition = 'event' Identifier IndexedParameterList 'anonymous'? ';'

EnumValue = Identifier
EnumDefinition = 'enum' Identifier '{' EnumValue? (',' EnumValue)* '}'

IndexedParameterList = '(' ( TypeName 'indexed'? Identifier? (',' TypeName 'indexed'? Identifier?)* )? ')'
ParameterList =        '(' ( TypeName            Identifier? (',' TypeName            Identifier?)* )? ')'
TypeNameList =         '(' ( TypeName (',' TypeName )* )? ')'

// semantic restriction: mappings and structs (recursively) containing mappings
// are not allowed in argument lists
VariableDeclaration = TypeName StorageLocation? Identifier

TypeName = ElementaryTypeName
         | UserDefinedTypeName
         | Mapping
         | ArrayTypeName
         | FunctionTypeName

UserDefinedTypeName = Identifier ( '.' Identifier )*

Mapping = 'mapping' '(' ElementaryTypeName '=>' TypeName ')'
ArrayTypeName = TypeName '[' Expression? ']'
FunctionTypeName = 'function' TypeNameList ( 'internal' | 'external' | StateMutability )*
                   ( 'returns' TypeNameList )?
StorageLocation = 'memory' | 'storage'
StateMutability = 'pure' | 'constant' | 'view' | 'payable'

Block = '{' Statement* '}'
Statement = IfStatement | WhileStatement | ForStatement | Block | InlineAssemblyStatement |
            ( DoWhileStatement | PlaceholderStatement | Continue | Break | Return |
              Throw | SimpleStatement ) ';'

ExpressionStatement = Expression
IfStatement = 'if' '(' Expression ')' Statement ( 'else' Statement )?
WhileStatement = 'while' '(' Expression ')' Statement
PlaceholderStatement = '_'
SimpleStatement = VariableDefinition | ExpressionStatement
ForStatement = 'for' '(' (SimpleStatement)? ';' (Expression)? ';' (ExpressionStatement)? ')' Statement
InlineAssemblyStatement = 'assembly' StringLiteral? InlineAssemblyBlock
DoWhileStatement = 'do' Statement 'while' '(' Expression ')'
Continue = 'continue'
Break = 'break'
Return = 'return' Expression?
Throw = 'throw'
VariableDefinition = ('var' IdentifierList | VariableDeclaration) ( '=' Expression )?
IdentifierList = '(' ( Identifier? ',' )* Identifier? ')'

// Precedence by order (see github.com/ethereum/solidity/pull/732)
Expression
  = Expression ('++' | '--')
  | NewExpression
  | IndexAccess
  | MemberAccess
  | FunctionCall
  | '(' Expression ')'
  | ('!' | '~' | 'delete' | '++' | '--' | '+' | '-') Expression
  | Expression '**' Expression
  | Expression ('*' | '/' | '%') Expression
  | Expression ('+' | '-') Expression
  | Expression ('<<' | '>>') Expression
  | Expression '&' Expression
  | Expression '^' Expression
  | Expression '|' Expression
  | Expression ('<' | '>' | '<=' | '>=') Expression
  | Expression ('==' | '!=') Expression
  | Expression '&&' Expression
  | Expression '||' Expression
  | Expression '?' Expression ':' Expression
  | Expression ('=' | '|=' | '^=' | '&=' | '<<=' | '>>=' | '+=' | '-=' | '*=' | '/=' | '%=') Expression
  | PrimaryExpression

PrimaryExpression = BooleanLiteral
                  | NumberLiteral
                  | HexLiteral
                  | StringLiteral
                  | TupleExpression
                  | Identifier
                  | ElementaryTypeNameExpression

ExpressionList = Expression ( ',' Expression )*
NameValueList = Identifier ':' Expression ( ',' Identifier ':' Expression )*

FunctionCall = Expression '(' FunctionCallArguments ')'
FunctionCallArguments = '{' NameValueList? '}'
                      | ExpressionList?

NewExpression = 'new' TypeName
MemberAccess = Expression '.' Identifier
IndexAccess = Expression '[' Expression? ']'

BooleanLiteral = 'true' | 'false'
NumberLiteral = ( HexNumber | DecimalNumber ) (' ' NumberUnit)?
NumberUnit = 'wei' | 'szabo' | 'finney' | 'ether'
           | 'seconds' | 'minutes' | 'hours' | 'days' | 'weeks' | 'years'
HexLiteral = 'hex' ('"' ([0-9a-fA-F]{2})* '"' | '\'' ([0-9a-fA-F]{2})* '\'')
StringLiteral = '"' ([^"\r\n\\] | '\\' .)* '"'
Identifier = [a-zA-Z_$] [a-zA-Z_$0-9]*

HexNumber = '0x' [0-9a-fA-F]+
DecimalNumber = [0-9]+ ( '.' [0-9]* )? ( [eE] [0-9]+ )?

TupleExpression = '(' ( Expression? ( ',' Expression? )*  )? ')'
                | '[' ( Expression  ( ',' Expression  )*  )? ']'

ElementaryTypeNameExpression = ElementaryTypeName

ElementaryTypeName = 'address' | 'bool' | 'string' | 'var'
                   | Int | Uint | Byte | Fixed | Ufixed

Int = 'int' | 'int8' | 'int16' | 'int24' | 'int32' | 'int40' | 'int48' | 'int56' | 'int64' | 'int72' | 'int80' | 'int88' | 'int96' | 'int104' | 'int112' | 'int120' | 'int128' | 'int136' | 'int144' | 'int152' | 'int160' | 'int168' | 'int176' | 'int184' | 'int192' | 'int200' | 'int208' | 'int216' | 'int224' | 'int232' | 'int240' | 'int248' | 'int256'

Uint = 'uint' | 'uint8' | 'uint16' | 'uint24' | 'uint32' | 'uint40' | 'uint48' | 'uint56' | 'uint64' | 'uint72' | 'uint80' | 'uint88' | 'uint96' | 'uint104' | 'uint112' | 'uint120' | 'uint128' | 'uint136' | 'uint144' | 'uint152' | 'uint160' | 'uint168' | 'uint176' | 'uint184' | 'uint192' | 'uint200' | 'uint208' | 'uint216' | 'uint224' | 'uint232' | 'uint240' | 'uint248' | 'uint256'

Byte = 'byte' | 'bytes' | 'bytes1' | 'bytes2' | 'bytes3' | 'bytes4' | 'bytes5' | 'bytes6' | 'bytes7' | 'bytes8' | 'bytes9' | 'bytes10' | 'bytes11' | 'bytes12' | 'bytes13' | 'bytes14' | 'bytes15' | 'bytes16' | 'bytes17' | 'bytes18' | 'bytes19' | 'bytes20' | 'bytes21' | 'bytes22' | 'bytes23' | 'bytes24' | 'bytes25' | 'bytes26' | 'bytes27' | 'bytes28' | 'bytes29' | 'bytes30' | 'bytes31' | 'bytes32'

Fixed = 'fixed' | ( 'fixed' [0-9]+ 'x' [0-9]+ )

Ufixed = 'ufixed' | ( 'ufixed' [0-9]+ 'x' [0-9]+ )

InlineAssemblyBlock = '{' AssemblyItem* '}'

AssemblyItem = Identifier | FunctionalAssemblyExpression | InlineAssemblyBlock | AssemblyLocalBinding | AssemblyAssignment | AssemblyLabel | NumberLiteral | StringLiteral | HexLiteral
AssemblyLocalBinding = 'let' Identifier ':=' FunctionalAssemblyExpression
AssemblyAssignment = ( Identifier ':=' FunctionalAssemblyExpression ) | ( '=:' Identifier )
AssemblyLabel = Identifier ':'
FunctionalAssemblyExpression = Identifier '(' AssemblyItem? ( ',' AssemblyItem )* ')'
